Learning to Forget -- Hierarchical Episodic Memory for Lifelong Robot Deployment

Robots must verbalize their past experiences when users ask "Where did you put my keys?" or "Why did the task fail?" Yet maintaining life-long episodic memory (EM) from continuous multimodal perception quickly exceeds storage limits and makes real-time query impractical, calling for selective forgetting that adapts to users' notions of relevance. We present H$^2$-EMV, a framework enabling humanoids to learn what to remember through user interaction. Our approach incrementally constructs hierarchical EM, selectively forgets using language-model-based relevance estimation conditioned on learned natural-language rules, and updates these rules given user feedback about forgotten details. Evaluations on simulated household tasks and 20.5-hour-long real-world recordings from ARMAR-7 demonstrate that H$^2$-EMV maintains question-answering accuracy while reducing memory size by 45% and query-time compute by 35%. Critically, performance improves over time - accuracy increases 70% in second-round queries by adapting to user-specific priorities - demonstrating that learned forgetting enables scalable, personalized EM for long-term human-robot collaboration.

==> figures/data-armar7-simpl.tsv <==
Label	QA S_c before	S_p' before	QA S_c after	S_p' after	final tree size	avg tree size	QA tokens
\varA	18	10	30	22	231.8	185.5	13.9
\varB	12	10	12	10	205.6	173.6	15.0
\varD	14	10	12	10	193.4	171.6	16.3
\varF	58	16	20	12	459.6	226.0	9.7
\varG	12	14	12	12	50.8	50.4	28.3
\varJ	62	14	44	12	259.2	162.1	18.6

==> figures/data-armar7.tsv <==
Label	QA S_c before	S_p' before	QA S_c after	S_p' after	final tree size	avg tree size	QA tokens
\varA	18	10	30	22	231.8	185.5	13.9
\varB	12	10	12	10	205.6	173.6	15.0
\varC	18	26	14	20	207.0	176.8	18.0
\varD	14	10	12	10	193.4	171.6	16.3
\varF	58	16	20	12	459.6	226.0	9.7
\varG	12	14	12	12	50.8	50.4	28.3
\varJ	62	14	44	12	259.2	162.1	18.6

==> figures/data-teach-25-simpl.tsv <==
Label	QA S_c before	S_p' before	QA S_c after	S_p' after	final tree size	avg tree size	QA tokens
\varA	14	6	20	4	265.1	148.3	10.2
\varB	24	8	22	0	178.5	114.4	8.8
\varD	22	6	16	0	175.3	112.6	9.0
\varF	26	8	22	6	917.8	431.3	11.1
\varG	4	6	16	6	26.5	26.9	15.2
\varJ	42	6	22	6	621.6	353.6	21.0
\varK	6	0	8	0	0.0	0.0	16.5
\varL	70	12	72	6	0.0	0.0	37.0

==> figures/data-teach-25.tsv <==
Label	QA S_c before	S_p' before	QA S_c after	S_p' after	final tree size	avg tree size	QA tokens
\varA	14	6	20	4	265.1	148.3	10.2
\varAA	18	20	12	14	223.9	133.1	10.4
\varB	24	8	22	0	178.5	114.4	8.8
\varC	14	6	20	6	187.3	117.1	10.4
\varD	22	6	16	0	175.3	112.6	9.0
\varE	40	8	28	10	944.3	441.5	12.8
\varF	26	8	22	6	917.8	431.3	11.1
\varG	4	6	16	6	26.5	26.9	15.2
\varH	8	8	6	4	29.1	28.9	13.6
\varI	2	4	4	6	22.7	21.8	13.4
\varJ	42	6	22	6	621.6	353.6	21.0
\varK	6	0	8	0	0.0	0.0	16.5
\varL	70	12	72	6	0.0	0.0	37.0

==> figures/data-teach-5-simpl.tsv <==
Label	QA S_c before	S_p' before	QA S_c after	S_p' after	final tree size	avg tree size	QA tokens
\varA	20	14	34	14	52.2	38.8	9.4
\varB	20	14	14	6	43.6	38.6	7.9
\varD	18	12	16	6	42.7	37.7	8.3
\varF	48	18	28	18	131.8	63.1	9.1
\varG	2	10	16	6	19.0	18.7	11.5
\varJ	58	16	44	20	94.9	71.8	14.6
\varK	10	0	8	0	0.00	0.00	15.0
\varL	54	26	58	20	0.00	0.00	9.8

==> figures/data-teach-5.tsv <==
Label	QA S_c before	S_p' before	QA S_c after	S_p' after	final tree size	avg tree size	QA tokens
\varA	20	14	34	14	52.2	38.8	9.4
\varAA	22	6	18	8	45.7	38.2	9.1
\varB	20	14	14	6	43.6	38.6	7.9
\varC	18	10	26	20	43.9	37.7	9.1
\varD	18	12	16	6	42.7	37.7	8.3
\varE	48	16	38	18	135.0	63.9	10.2
\varF	48	18	28	18	131.8	63.1	9.1
\varG	2	10	16	6	19.0	18.7	11.5
\varH	2	10	12	6	17.4	18.3	9.7
\varI	2	8	6	2	13.4	14.9	9.7
\varJ	58	16	44	20	94.9	71.8	14.6
\varK	10	0	8	0	0.00	0.00	15.0
\varL	54	26	58	20	0.00	0.00	9.8
